Approximation by planar elastic curves

We give an algorithm for approximating a given plane curve segment by a planar elastic curve. The method depends on an analytic representation of the space of elastic curve segments, together with a geometric method for obtaining a good initial guess for the approximating curve. A gradient-driven optimization is then used to find the approximating elastic curve.

==> images/Response_2.txt <==

Responses to reviewers comments:
Reviewer 1:  
1.  u direction:  we have changed  the wording of the  reference to the "u-direction" on page 6 above equation (5)
2.  equation 11  ....
   We have put in the details for how to obtain equation (11) in the few lines above it.

3.   
 - Is there intuition for why the second example in figure 7 does not successfully converge during optimization? 
It seems it should be well-approximated by a curve similar to the k=.99 case shown in figure 2.

The optimization has converged. 
It could be possible that the curve segment imagined by the
referee (from the k=.99 case) is indeed closer to the input curve in the L2 norm.
In this case the explanation could be that the initial guess is based on curvature,
while the L2 norm does not measure curvature. We have added a paragraph (second last on page 11)
to point out the issue of the use of different norms in the optimization.

4.  We now include an example of a more complex curve approximated by piecewise elastica in 
Figure 10


Other changes:
a) To avoid notational conflicts we did the following:
  - We changed the symbol for the bending energy (page 3) page from E to $\mathcal{E}$ 
    (reserving E for the complete ellliptic integral.
  - We changed the symbol for L2 distance (page 10-12) from $\mathcal{E}$ to $\mathcal{F}$.
b) The numbers in Table 1 have been updated.  This is because we recomputed the examples
with an improved implementation of the algorithm. 

